Evaluating HPX and Kokkos on RISC-V using an Astrophysics Application Octo-Tiger

In recent years, computers based on the RISC-V architecture have raised broad interest in the high-performance computing (HPC) community. As the RISC-V community develops the core instruction set architecture (ISA) along with ISA extensions, the HPC community has been actively ensuring HPC applications and environments are supported. In this context, assessing the performance of asynchronous many-task runtime systems (AMT) is essential. In this paper, we describe our experience with porting of a full 3D adaptive mesh-refinement, multi-scale, multi-model, and multi-physics application, Octo-Tiger, that is based on the HPX AMT, and we explore its performance characteristics on different RISC-V systems. Considering the (limited) capabilities of the RISC-V test systems we used, Octo-Tiger already shows promising results and good scaling. We, however, expect that exceptional hardware support based on dedicated ISA extensions (such as single-cycle context switches, extended atomic operations, and direct support for HPX's global address space) would allow for even better performance results.

==> amd_taylor_future_hpx_median.csv <==
25,00000000.288118,00000000.286471,00000000.352241
24,00000000.299554,00000000.295786,00000000.413683
23,00000000.311112,00000000.309824,00000000.379302
22,00000000.325231,00000000.323851,00000000.484927
21,00000000.339356,00000000.336022,00000000.417916
20,00000000.354993,00000000.352042,00000000.356565
19,00000000.372701,00000000.369581,00000000.530214
18,00000000.392228,00000000.391725,00000000.396365
17,00000000.412840,00000000.410564,00000000.414005
16,00000000.438286,00000000.436920,00000000.439191
15,00000000.465785,00000000.464394,00000000.466630
14,00000000.497487,00000000.495704,00000000.607800
13,00000000.534480,00000000.533492,00000000.665567
12,00000000.576355,00000000.575642,00000000.577344
11,00000000.627477,00000000.622933,00000000.628878
10,00000000.687317,00000000.684298,00000000.688724
9,00000000.761116,00000000.755146,00000000.955790
8,00000000.824333,00000000.823542,00000000.825879
7,00000000.935451,00000000.935130,00000000.960542
6,00000001.086660,00000001.085070,00000001.106470
5,00000001.294530,00000001.291800,00000001.296890
4,00000001.607330,00000001.605310,00000001.609560
3,00000002.131720,00000002.129790,00000002.136720
2,00000003.173050,00000003.169200,00000003.178620
1,00000006.290670,00000006.281240,00000006.303480

==> amd_taylor_par_hpx_median.csv <==
25,00000000.271695,00000000.269051,00000000.285055
24,00000000.274838,00000000.273132,00000000.279970
23,00000000.398985,00000000.397329,00000000.400255
22,00000000.399102,00000000.397648,00000000.415709
21,00000000.399408,00000000.398456,00000000.408609
20,00000000.400025,00000000.398197,00000000.413447
19,00000000.399801,00000000.398598,00000000.413351
18,00000000.400863,00000000.399581,00000000.401288
17,00000000.401349,00000000.399814,00000000.407398
16,00000000.410874,00000000.407830,00000000.416337
15,00000000.528792,00000000.527578,00000000.529595
14,00000000.530517,00000000.528460,00000000.537800
13,00000000.530456,00000000.528638,00000000.532007
12,00000000.542135,00000000.537833,00000000.546803
11,00000000.786421,00000000.784554,00000000.827183
10,00000000.788953,00000000.785929,00000000.796421
9,00000000.789834,00000000.774168,00000000.792124
8,00000000.779524,00000000.775821,00000000.794784
7,00000001.007820,00000001.003310,00000001.009600
6,00000001.022890,00000001.020880,00000001.025730
5,00000001.498690,00000001.495800,00000001.501300
4,00000001.520410,00000001.506800,00000001.560290
3,00000002.021640,00000002.015060,00000002.028460
2,00000003.033170,00000002.991670,00000003.036510
1,00000005.959840,00000005.955480,00000006.026960

==> intel_taylor_future_hpx_median.csv <==
25,00000000.462900,00000000.460617,00000000.756852
24,00000000.787397,00000000.479427,00000000.788202
23,00000000.817594,00000000.499267,00000000.833738
22,00000000.840801,00000000.521653,00000000.847716
21,00000000.881739,00000000.544753,00000000.884138
20,00000000.896285,00000000.549669,00000000.903913
19,00000000.923164,00000000.599794,00000000.948780
18,00000000.631839,00000000.631473,00000000.633616
17,00000000.667783,00000000.666976,00000000.672082
16,00000000.697529,00000000.694357,00000000.701020
15,00000000.730028,00000000.729035,00000000.733575
14,00000000.781428,00000000.779484,00000000.797818
13,00000000.838086,00000000.837422,00000000.843916
12,00000000.855489,00000000.852251,00000000.882558
11,00000000.902944,00000000.899216,00000000.904876
10,00000000.988788,00000000.986687,00000000.991117
9,00000001.096910,00000001.094160,00000001.099790
8,00000001.231860,00000001.228680,00000001.249400
7,00000001.403430,00000001.401300,00000001.406810
6,00000001.634370,00000001.631710,00000001.655630
5,00000001.951900,00000001.949800,00000001.953150
4,00000002.370370,00000002.367770,00000002.427900
3,00000003.133390,00000003.131250,00000003.136800
2,00000004.446170,00000004.440180,00000004.492830
1,00000008.768140,00000008.761960,00000008.773330

==> intel_taylor_par_hpx_median.csv <==
25,00000000.432473,00000000.426616,00000000.461652
24,00000000.439148,00000000.431247,00000000.467310
23,00000000.568068,00000000.553729,00000000.618138
22,00000000.575367,00000000.561070,00000000.631133
21,00000000.630837,00000000.630407,00000000.648412
20,00000000.634032,00000000.631774,00000000.643634
19,00000000.633384,00000000.632709,00000000.657110
18,00000000.634561,00000000.633537,00000000.634920
17,00000000.638461,00000000.637144,00000000.638713
16,00000000.637294,00000000.633197,00000000.643336
15,00000000.813468,00000000.812479,00000000.814220
14,00000000.816235,00000000.815034,00000000.817225
13,00000000.819472,00000000.818089,00000000.821294
12,00000000.784466,00000000.777416,00000000.795062
11,00000001.109900,00000001.107750,00000001.117840
10,00000001.113530,00000001.111710,00000001.115430
9,00000001.118890,00000001.115370,00000001.120150
8,00000001.136100,00000001.134170,00000001.153790
7,00000001.486760,00000001.481970,00000001.493240
6,00000001.508230,00000001.502610,00000001.519860
5,00000002.220550,00000002.195480,00000002.224180
4,00000002.220830,00000002.181470,00000002.259000
3,00000002.901940,00000002.896980,00000002.925080
2,00000004.119500,00000004.113670,00000004.122380
1,00000008.191870,00000008.188090,00000008.220270

==> ookami_taylor_coroutine_hpx_median.csv <==
40,00000008.914130,00000007.702480,00000008.926280
39,00000008.982800,00000008.613770,00000009.001090
38,00000009.052490,00000008.678770,00000009.061580
37,00000008.941640,00000007.446340,00000009.129250
36,00000009.178860,00000007.479410,00000009.204120
35,00000009.261610,00000007.513180,00000009.281170
34,00000009.182130,00000007.543040,00000009.360030
33,00000009.275090,00000007.593010,00000009.453630
32,00000009.173090,00000007.651000,00000009.545570
31,00000009.270910,00000007.690420,00000009.644230
30,00000009.382230,00000007.749750,00000009.751860
29,00000009.679220,00000007.790550,00000009.875340
28,00000009.972240,00000009.603320,00000009.983740
27,00000010.094500,00000008.296750,00000010.110600
26,00000010.244900,00000008.002920,00000010.250700
25,00000010.038600,00000008.077320,00000010.396400
24,00000008.529240,00000008.155680,00000010.573600
23,00000010.363200,00000008.256840,00000010.741600
22,00000008.719690,00000008.356140,00000010.938100
21,00000010.768800,00000008.458940,00000011.143800
20,00000008.944530,00000008.568780,00000011.412900
19,00000009.076580,00000008.692660,00000011.281500
18,00000011.555400,00000008.840720,00000011.930600
17,00000009.380460,00000009.002340,00000012.279200
16,00000012.256500,00000009.184640,00000012.622800
15,00000009.754650,00000009.400260,00000013.036600
14,00000013.126500,00000009.620570,00000013.525700
13,00000010.254600,00000009.887480,00000014.037700
12,00000010.549600,00000010.207100,00000010.575000
11,00000010.944500,00000010.580900,00000010.949800
10,00000011.215900,00000011.025700,00000011.397600
9,00000011.936400,00000011.578400,00000030.389800
8,00000012.624700,00000012.254700,00000012.634600
7,00000013.514700,00000013.333900,00000013.521200
6,00000014.697800,00000014.688400,00000014.708600
5,00000016.341000,00000016.334500,00000016.345100
4,00000018.816100,00000018.806600,00000018.824200
3,00000022.936800,00000022.927700,00000022.943400
2,00000031.170600,00000031.155000,00000031.176700
1,00000055.853300,00000055.846100,00000055.863300

==> ookami_taylor_future_hpx_median.csv <==
48,00000002.089130,00000001.060730,00000002.100980
47,00000002.131370,00000001.083570,00000002.132040
46,00000002.177660,00000001.106390,00000002.206110
45,00000002.224310,00000002.223600,00000002.230460
44,00000002.274560,00000001.155630,00000002.277490
43,00000002.327880,00000001.185200,00000002.339560
42,00000002.384920,00000001.211920,00000002.401270
41,00000002.441960,00000002.440100,00000002.461480
40,00000002.500980,00000002.500010,00000002.503780
39,00000002.564770,00000001.306900,00000002.573220
38,00000002.633480,00000002.632080,00000002.653620
37,00000002.702200,00000001.376160,00000002.713110
36,00000002.778140,00000001.409980,00000002.803070
35,00000002.857030,00000001.451670,00000002.862240
34,00000002.939180,00000001.492010,00000002.942360
33,00000003.028590,00000001.538160,00000003.034140
32,00000003.122530,00000001.586780,00000003.124350
31,00000003.225020,00000001.634480,00000003.235220
30,00000003.333050,00000001.685180,00000003.334670
29,00000003.446310,00000001.748470,00000003.459520
28,00000003.567430,00000001.805900,00000003.581860
27,00000003.699480,00000001.872120,00000003.700650
26,00000003.846820,00000003.842350,00000003.871840
25,00000003.996250,00000003.993700,00000004.000310
24,00000002.117780,00000002.111020,00000004.161500
23,00000002.211340,00000002.202170,00000004.357990
22,00000002.306970,00000002.299440,00000004.561570
21,00000004.755730,00000002.408090,00000004.772230
20,00000002.537640,00000002.530820,00000005.026590
19,00000002.666710,00000002.661100,00000005.277610
18,00000002.811280,00000002.805840,00000005.555160
17,00000002.976000,00000002.966780,00000005.889670
16,00000003.157430,00000003.154190,00000006.258710
15,00000003.364090,00000003.357070,00000006.662780
14,00000003.608720,00000003.595760,00000007.165990
13,00000007.686540,00000003.871080,00000007.723790
12,00000004.192240,00000004.189920,00000004.199350
11,00000004.576410,00000004.568270,00000004.581230
10,00000005.035830,00000005.020970,00000005.046400
9,00000005.595420,00000005.578500,00000005.599210
8,00000006.286750,00000006.281470,00000006.299580
7,00000007.186900,00000007.177290,00000007.199410
6,00000008.390980,00000008.379380,00000008.397320
5,00000010.052800,00000010.042100,00000010.074300
4,00000012.558900,00000012.545000,00000012.577600
3,00000016.717100,00000016.708600,00000016.726500
2,00000025.042400,00000025.032100,00000025.065600

==> ookami_taylor_par_hpx_median.csv <==
48,00000001.548170,00000001.362900,00000001.550900
47,00000001.852770,00000001.850760,00000001.854010
46,00000001.853690,00000001.851080,00000001.860590
45,00000001.853190,00000001.851450,00000001.855290
44,00000001.853660,00000001.852250,00000001.854950
43,00000001.853950,00000001.851820,00000001.856030
42,00000001.854390,00000001.851230,00000001.855420
41,00000001.855520,00000001.853900,00000002.354310
40,00000001.855550,00000001.853960,00000002.354170
39,00000001.855700,00000001.854250,00000002.355910
38,00000002.354760,00000001.855210,00000002.465960
37,00000001.895400,00000001.855620,00000002.394760
36,00000001.855820,00000001.854550,00000002.354360
35,00000002.353020,00000001.854680,00000002.392090
34,00000002.353140,00000001.853620,00000002.391530
33,00000002.461280,00000002.389850,00000002.464230
32,00000002.462830,00000001.860970,00000002.463950
31,00000002.461790,00000002.461120,00000002.464480
30,00000002.462660,00000002.461170,00000002.965280
29,00000002.465100,00000002.462550,00000002.966200
28,00000002.576170,00000002.462550,00000003.003460
27,00000002.468860,00000002.464820,00000002.582420
26,00000003.004730,00000002.509700,00000003.077330
25,00000002.514900,00000002.471510,00000003.072830
24,00000002.577850,00000002.470630,00000003.073370
23,00000003.685870,00000003.682110,00000003.687460
22,00000003.689380,00000003.685880,00000003.691830
21,00000003.691410,00000003.685870,00000003.841630
20,00000003.690490,00000003.688710,00000003.837270
19,00000003.693370,00000003.691090,00000003.913160
18,00000003.696020,00000003.692900,00000004.692760
17,00000004.694650,00000003.696280,00000004.916730
16,00000003.856320,00000003.707650,00000004.843130
15,00000004.919480,00000004.914080,00000005.074270
14,00000004.925300,00000004.921320,00000006.077570
13,00000004.931820,00000004.922540,00000005.086910
12,00000004.937650,00000004.932730,00000004.939480
11,00000007.367250,00000007.360170,00000007.370800
10,00000007.374740,00000007.371980,00000007.377990
9,00000007.384460,00000007.381750,00000007.386170
8,00000007.405190,00000007.400310,00000007.427150
7,00000009.833070,00000009.828150,00000010.026800
6,00000009.863290,00000009.857070,00000009.868040
5,00000014.746800,00000014.732500,00000014.751200
4,00000014.797600,00000014.784000,00000014.810800
3,00000019.701900,00000019.666700,00000019.717100
2,00000029.584800,00000029.495100,00000029.597100
1,00000058.761900,00000058.751800,00000058.766400

==> ookami_taylor_sender_receiver_hpx_median.csv <==
25,00000003.429400,00000001.794000,00000003.440470
24,00000001.884200,00000001.873740,00000003.589650
23,00000003.737550,00000001.944950,00000003.739940
22,00000002.065130,00000002.037350,00000003.907380
21,00000002.150410,00000002.132990,00000004.089930
20,00000002.261000,00000002.239230,00000004.296990
19,00000002.371040,00000002.358030,00000004.521150
18,00000004.772270,00000002.486580,00000004.775260
17,00000005.051910,00000002.633970,00000005.055030
16,00000005.366860,00000002.793460,00000005.370130
15,00000005.705440,00000002.984110,00000005.724730
14,00000006.113460,00000003.190750,00000006.132130
13,00000006.583010,00000003.433500,00000006.584520
12,00000003.720340,00000003.718650,00000003.724520
11,00000004.053860,00000004.052200,00000004.063720
10,00000004.457670,00000004.451960,00000004.464240
9,00000004.954570,00000004.943420,00000004.959780
8,00000005.571420,00000005.553930,00000005.579590
7,00000006.363200,00000006.355300,00000006.375800
6,00000007.429280,00000007.423200,00000007.440530
5,00000008.906350,00000008.895800,00000008.914360
4,00000011.129600,00000011.112500,00000011.134500
3,00000014.816000,00000014.805100,00000014.824100
2,00000022.180300,00000022.172300,00000022.194800
1,00000044.274700,00000044.261400,00000048.292200


==> rv64g_taylor_coroutine_hpx_median.csv <==
4,00000163.592000,00000161.527000,00000167.238000
3,00000194.789000,00000192.678000,00000198.339000
2,00000266.103000,00000251.034000,00000270.980000
1,00000417.672000,00000413.948000,00000436.352000

==> rv64g_taylor_future_hpx_median.csv <==
4,00000092.603700,00000091.641100,00000094.444600
3,00000123.047000,00000122.267000,00000124.920000
2,00000185.513000,00000184.292000,00000188.288000
1,00000362.931000,00000341.107000,00000379.040000

==> rv64g_taylor_par_hpx_median.csv <==
4,00000102.820000,00000098.476800,00000109.826000
3,00000155.431000,00000150.703000,00000162.136000
2,00000219.754000,00000207.569000,00000225.605000
1,00000385.561000,00000367.310000,00000404.710000

==> rv64g_taylor_sender_receiver_hpx_median.csv <==
4,00000098.883200,00000093.890700,00000099.520600
3,00000130.670000,00000123.792000,00000133.881000
2,00000193.562000,00000190.474000,00000199.135000
1,00000377.175000,00000367.896000,00000385.139000


==> star64-kokkos-level5.csv <==
4,1339.4
3,1787.76
2,2592.8 
1,5043.13

==> star64-no-kokkos-level5.csv <==
4,1634.63
3,2138.71
2,3171.01
1,6182.52

==> star64_taylor_coroutine_hpx_median.csv <==
4,18.173300,17.825000,18.420100
3,21.468200,21.119900,22.042400
2,28.086900,27.743000,28.328400
1,48.164400,47.581000,49.403400

==> star64_taylor_future_hpx_median.csv <==
4,00000010.068900,00000009.932880,00000010.906600
3,00000013.238800,00000013.220000,00000013.623500
2,00000019.971200,00000019.827700,00000020.834900
1,00000039.878900,00000039.632900,00000040.604800

==> star64_taylor_future_median.csv <==
4,00000009.068900,00000009.045520,00000009.550210
3,00000012.062500,00000012.046300,00000012.207000
2,00000018.070600,00000018.058900,00000018.291700
1,00000036.109000,00000036.089000,00000036.130600

==> star64_taylor_par_hpx_median.csv <==
4,00000009.070530,00000009.033530,00000009.775480
3,00000012.089000,00000012.025700,00000012.440600
2,00000018.038300,00000018.024900,00000018.876500
1,00000036.071000,00000035.811100,00000036.791100

==> star64_taylor_sender_receiver_hpx_median.csv <==
4,00000007.513530,00000007.319100,00000007.857810
3,00000009.865760,00000009.749610,00000010.098400
2,00000014.807900,00000014.628900,00000015.050800
1,00000029.666700,00000029.302900,00000030.455700

